Limit of Weierstrass Measure on Stable Curves

The goal of the paper is to study the limiting behavior of the Weierstrass measures on a smooth curve of genus $g\geqslant 2$ as the curve approaches a certain nodal stable curve represented by a point in the Deligne-Mumford compactification $\bar{\mathcal M}_g$ of the moduli $\mathcal{M}_g$, including irreducible ones or those of compact type. As a consequence, the Weierstrass measures on a stable rational curve at the boundary of $\mathcal{M}_g$ are completely determined. In the process, the asymptotic behavior of the Bergman measure is also studied.

==> lookup1.txt <==
Looking up reviews for bibliographic references:

Authors should supply the review numbers from MathSciNet and
Zentralblatt for the bibliographic entries in their papers.

This may be done as follows:

First open two browser windows, with the first one open to

     http://www.ams.org/mrlookup

and the second to

     http://www.zentralblatt-math.org/zmath/


Then start inputting author/title information for the papers in the
reference list. For instance, consider the paper:


\bibitem{GW1} R.E. Greene and H. Wu,
{\it Integrals of subharmonic functions on manifolds of nonnegative curvature},
Invent. Math. {\bf 27} (1974) 265--298.


Here, as is often the case, the title alone produces hits for both
MathSciNet and Zentralblatt.

Just copy and paste the link numbers to the end of the reference, to get: 


\bibitem{GW1} R.E. Greene and H. Wu,
{\it Integrals of subharmonic functions on manifolds of nonnegative curvature},
Invent. Math. {\bf 27} (1974) 265--298, MR0382723, Zbl 0342.31003.


Note that the MathSciNet number is in a new format. They replaced the
old codes (still listed in parentheses) with a new numerical code.
Please use the new code for the bibliographic entry.

The format will be adjusted slightly before publication, as we have
macros to produce links to the reviews.


If you have the title correct, you will usually get a hit on that alone.
But if you get too many hits, you can add author, year, etc.

But titles are often not quite right. If you don't get a hit, 
try to shorten it to its most significant part. If you still
don't get a hit, try using the author and date alone. And please do
correct the citations if there is a problem.

Some pointers: 

1. Umlauts and French accents are simply dropped by MathSciNet, so be
sure to edit out the tex codes for making them. You should change
K\"ahler to Kahler before sending the query to MathSciNet.

2. Zentralblatt edits out French accents, but  replaces umlauts by a
trailing e, so you should change K\"ahler to Kaehler for a Zentralblatt
search.

3. You can leave in dollar signs, as in $p$-group, but longer tex expressions 
tend not to produce hits, as your code may be different from theirs. So it's 
usually better to leave that part out of your query.







